The lensing efficiencies of MACS X-ray selected versus RCS optically selected galaxy clusters

The statistics of strongly lensed arcs in samples of galaxy clusters provide information on cluster structure that is complementary to that from individual clusters. However, samples of clusters that have been analyzed to date have been either small, heterogeneous, or observed with limited angular resolution. We measure the lensed-arc statistics of 97 clusters imaged at high angular resolution with the Hubble Space Telescope, identifying lensed arcs using two automated arc detection algorithms. The sample includes similar numbers of X-ray selected (MACS) and optically selected (RCS) clusters, and spans cluster redshifts in the range 0.2 < z < 1. We compile a catalogue of 42 arcs in the X-ray selected subsample and 7 arcs in the optical subsample. All but five of these arcs are reported here for the first time. At 0.3 < z < 0.7, the X-ray selected clusters have a significantly higher mean frequency of arcs, 1.2+/-0.2 per cluster, versus 0.2+/-0.1 in the optical sample. The strikingly different lensing efficiencies indicate that X-ray clusters trace much larger mass concentrations, despite the similar optical luminosities of the X-ray and optical clusters. The mass difference is supported also by the lower space density of the X-ray clusters, and by the small Einstein radii of the few arcs in the optical sample. Higher-order effects, such as differences in concentration or substructure, may also contribute.

==> figs_list.txt <==
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/02020_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/02020_A_test.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/02020_B.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/05020_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/05020_B.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/05020_C.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/06020_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/06020_B.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/08020_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/09020_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/09020_B.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/0p010_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/0s010_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/10020_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/11020_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/11020_B.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/14010_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/14010_arcs_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/14010_B.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/1h010_A_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/1h010_B_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/1m010_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/1m010_arc.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/1q010_A_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/22010_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/23010_A_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/2c010_arc.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/3c010_small_arc2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/51020_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/51020_arcs.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/51020_B.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/54020_arc.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/59010_arc.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/85010_arc.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/A1_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/arcs_dist_cum_hist5.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/arcs_dist_hist7.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/B1_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/C1_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/C2_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/D1_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/drz0p010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/drz0s010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/E1_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/E2_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/E3_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/F1_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/fig.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/G1_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/G2_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/G3_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/H1_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/H2_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/high_z_arc2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/I1_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/I2_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/J1_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/J2_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/J3_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j8qu02020_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j8qu05020_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j8qu06020_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j8qu08020_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j8qu09020_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j8qu10020_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j8qu11020_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9en1h010_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9en1h010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9en1h010_B.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9en1q010_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9en1q010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9en22010_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9en22010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9en23010_A.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9en23010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc13010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc13010_arcs3.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc30010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc32010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc37010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc41010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc41010_C.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc42010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc46010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc47010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc47010_B.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc49010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc52010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc55010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/j9fc62010_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/K1_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/L1_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/L2_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/L3_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/L4_o.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/low_z_num_hist.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/macs1354_HST_color.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/macs_low_obj_hist2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/macs_med_obj_hist2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/med_z_num_hist2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/radial_arcs2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/rcs_low_obj_hist2.eps
/home/mizar/assafh/TEX/macs_arcs/MNRAS/revision3/astro-ph/figs/rcs_med_obj_hist2.eps

